Covariance Regression based on Basis Expansion

This paper presents a study on an $\ell_1$-penalized covariance regression method. Conventional approaches in high-dimensional covariance estimation often lack the flexibility to integrate external information. As a remedy, we adopt the regression-based covariance modeling framework and introduce a linear covariance selection model (LCSM) to encompass a broader spectrum of covariance structures when covariate information is available. Unlike existing methods, we do not assume that the true covariance matrix can be exactly represented by a linear combination of known basis matrices. Instead, we adopt additional basis matrices for a portion of the covariance patterns not captured by the given bases. To estimate high-dimensional regression coefficients, we exploit the sparsity-inducing $\ell_1$-penalization scheme. Our theoretical analyses are based on the (symmetric) matrix regression model with additive random error matrix, which allows us to establish new non-asymptotic convergence rates of the proposed covariance estimator. The proposed method is implemented with the coordinate descent algorithm. We conduct empirical evaluation on simulated data to complement theoretical findings and underscore the efficacy of our approach. To show a practical applicability of our method, we further apply it to the co-expression analysis of liver gene expression data where the given basis corresponds to the adjacency matrix of the co-expression network.

==> supplement/readme.txt <==

## Description

LCSM_submit.R and LCSM_submit.cpp: These files implement the Linear Covariance Selection Model (LCSM) as described in the accompanying article. The core algorithm utilizes a coordinate-wise update approach, leveraging the efficiency of Rcpp/RcppArmadillo for computational acceleration.

generate_data.R: This script contains the R code used to generate the simulation data.

example.R: This script is designed to replicate Figure 1 from the associated article using the simulated data.


## Additional packages

To successfully utilize the LCSM code, ensure the following packages are installed:

- pracma
- Rcpp
- RcppArmadillo

For executing the example code and reproducing Figure 1, please install the following additional packages:

- ggplot2
- gridExtra
- lemon
- Matrix
- plyr
- reshape2


==> supplement/source_code/readme.txt <==

## Description

LCSM_submit.R and LCSM_submit.cpp: These files implement the Linear Covariance Selection Model (LCSM) as described in the accompanying article. The core algorithm utilizes a coordinate-wise update approach, leveraging the efficiency of Rcpp/RcppArmadillo for computational acceleration.

generate_data.R: This script contains the R code used to generate the simulation data.

example.R: This script is designed to replicate Figure 1 from the associated article using the simulated data.


## Additional packages

To successfully utilize the LCSM code, ensure the following packages are installed:

- pracma
- Rcpp
- RcppArmadillo

For executing the example code and reproducing Figure 1, please install the following additional packages:

- ggplot2
- gridExtra
- lemon
- Matrix
- plyr
- reshape2

